NIR-probe transient absorption on rubrene microcavities demonstrates no changes to singlet fission by strong coupling

Strong light-matter coupling has been proposed to control singlet-exciton fission, yet reported effects remain controversial due to the prevalence of cavity-induced optical artifacts in transient absorption measurements. Here, we investigate singlet fission in dielectric microcavities containing rubrene by probing in the near-infrared region, outside the cavity stopband, to eliminate mode-filtering artifacts. Across contrasting cavity quality factors ($Q = 90$ and $1150$) and a range of exciton-photon detunings ($+20$ to $-110$ meV), we find that the underlying kinetics are virtually identical to uncoupled films. Although minor spectral changes occur, transfer matrix simulations reveal these stem purely from mirror interference rather than modified photophysics. Transient electron paramagnetic resonance further confirms that high-spin triplet dynamics remain unperturbed. Together, these findings establish a widely applicable experimental framework for evaluating molecular photophysics in microcavities, revealing that singlet fission remains unaltered in strongly coupled rubrene.

==> figure_style_guide.txt <==
---
General
---

Arial text
8pt text in general (smaller is ok; minimum 4.5pt for JACS)
12pt bold text for a, b, c labels in general

Include a y=0 line, line weight = 0.7pt (as most lines are)
Use 0.5pt, 1pt, 0.3pt, etc for data line thicknesses (1pt in general seems good)

Don't use '0 fs', use 'IRF'
Don't apply 'sentence capitalisation' in figure legends, etc,
but apply to axes labels: in general, apply to things specifying a list of quantities. e.g.
Pump wavelength (nm)
- 400
- 500

Aside: in equations, have subscripts uncapitalised (e.g. dA_fit and NOT dA_Fit)

Sample sizes: keep at ~11mm in the longest direction

Always have ticks inside boxes
Major tick length = 0.35pt
Minor tick length = 0.2pt
Have an appropriate number of minor ticks - generally 1 per major for y-axes, 4 for wavelength axes i.e. 400 (410) (420) (430) (440) 450, 3 for eV axes i.e. 2.4 (2.35) (2.3) (2.25) 2.2

Use en dash and not hypthen for negatives (default in matplotlib, for Origin: Window > Script Window > page.longminus=1 [press Enter])
Use en dash for "420 to 430 nm" short notation: Alt+0150

---
Notes about JACS style guide
---

72pt ~ 1inch
12pt per line (up-down) in JACS
1 inch will fit a 6-line caption.
2-column figure (inclusive of mid-margin): 6.99inch
1-column figure: 3.33inch
mid-margin: 0.33inch

---
Other notes
---

Current thesis 1-column width: 5.70 inch
I've been using this column width for SI figures to save myself some time.

---
Python/matplotlib style guide
---

--> C:\Users\php18jpp\Google Drive\Python\thesis_style.txt
plt.style.use('C:/Users/php18jpp/Google Drive/Python/thesis_style.txt')

NEVER USE "ADD AXES" fig.add_axes(...)
--> Use ax=fig.add_subplot(111)
--> or fig,ax = plt.subplots(...)
    ax[0,0]. ...
--> Otherwise: messes up the sizing of the figure

Use plt.tight_layout() to extend figure into set figsize
maybe before any subplot padding adjustment.

For gaps between subplots: if no axes labels needed, try hspace=0.05. Otherwise the default of 0.2 is OK

---
Origin style guide
---

For gaps between subplots: if no axes labels needed, and layers are linked, try setting top position to 105%.
Change hyphens to en dashes: Window > Script Window > page.longminus=1 [press Enter]

Have legend lines shorter than the default (to 60%).
Try: \l(1,length:p60)1-2 ps (note no space)
